The Dynamics and Metallicity Distribution of the Distant Dwarf Galaxy VV124

VV124 (UGC 4879) is an isolated, dwarf irregular/dwarf spheroidal (dIrr/dSph) transition-type galaxy at a distance of 1.36 Mpc. Previous low-resolution spectroscopy yielded inconsistent radial velocities for different components of the galaxy, and photometry hinted at the presence of a stellar disk. In order to quantify the stellar dynamics, we observed individual red giants in VV124 with the Keck/DEIMOS spectrograph. We validated members based on their positions in the color-magnitude diagram, radial velocities, and spectral features. Our sample contains 67 members. The average radial velocity is <v_r> = -29.1 +/- 1.3 km/s, in agreement with the previous radio measurements of HI gas. The velocity distribution is Gaussian, indicating that VV124 is supported primarily by velocity dispersion inside a radius of 1.5 kpc. Outside that radius, our measurements provide only an upper limit of 8.6 km/s on any rotation in the photometric disk-like feature. The velocity dispersion is sigma_v = 9.4 +/- 1.0 km/s, from which we inferred a mass of M_1/2 = (2.1 +/- 0.2) x 10^7 M_sun and a mass-to-light ratio of (M/L_V)_1/2 = 5.2 +/- 1.1 M_sun/L_sun, both measured within the half-light radius. Thus, VV124 contains dark matter. We also measured the metallicity distribution from neutral iron lines. The average metallicity, <[Fe/H]> = -1.58 +/- 0.06, is consistent with the mass-metallicity relation defined by dwarf spheroidal galaxies. The dynamics and metallicity distribution of VV124 appear similar to dSphs of similar stellar mass.

==> table_targetlist.dat <==
Title: The Dynamics and Metallicity Distribution of the Distant Dwarf Galaxy
       VV124
Authors: Kirby, E. N., Cohen, J. G., and Bellazzini, M.
Table: Target List
================================================================================
Byte-by-byte Description of file: table_targetlist.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     ID      Object identification
   9- 10 I2     h       RAh     Hour of Right Ascension (J2000)
  12- 13 I2     min     RAm     Minute of Right Ascension (J2000)
  15- 18 F4.1   s       RAs     Second of Right Ascension (J2000)
      20 A1     ---     DE-     Sign of the Declination (J2000)
  21- 22 I2     deg     DEd     Degree of Declination (J2000)
  24- 25 I2     arcmin  DEm     Arcminute of Declination (J2000)
  27- 30 F4.1   arcsec  DEs     Arcsecond of Declination (J2000)
  32- 37 F6.3   mag     gmag    g magnitude
  39- 43 F5.3   mag     e_gmag  Uncertainty in gmag
  45- 50 F6.3   mag     rmag    r magnitude
  52- 56 F5.3   mag     e_rmag  Uncertainty in rmag
      58 I1     ---     masks   Number of masks on which object was observed
  60- 64 F5.1   Ang^-1  SNR     Signal-to-noise ratio per Angstrom
  67- 72 F6.1   km/s    vr      Heliocentric radial velocity
  73- 76 F4.1   km/s    e_vr    Uncertainty in vr
  78- 81 F4.1   Ang     EWNa    Equivalent width in Na I 8190 doublet
  83- 86 F4.1   Ang     e_EWNa  Uncertainty in EWNa
  88- 92 F5.2   Sun     [Fe/H]  Logarithmic iron abundance relative to the Sun
  94- 97 F5.2   dex     e[Fe/H] Uncertainty in [Fe/H]
      99 A1     ---     member  Object considered to be member of VV124?
 101-113 A13    ---     reason  Reason(s) object considered to be non-member
--------------------------------------------------------------------------------
13585   09 15 09.6 +52 49 52.0 24.351 0.030 23.295 0.043 1   4.1                                  N G            
16765   09 15 10.8 +52 48 34.1 25.600 0.038 23.667 0.046 1   4.9                                  N Bad          
11688   09 15 11.8 +52 50 12.4 25.268 0.029 23.365 0.025 1  15.5                                  N G            
16355   09 15 11.8 +52 48 50.4 24.183 0.011 23.125 0.016 1   4.1                                  N Bad          
16895   09 15 13.4 +52 48 29.4 24.198 0.021 23.337 0.032 1   2.2                                  N Bad          
3705    09 15 15.4 +52 51 59.3 24.651 0.015 23.217 0.018 1  25.6  +31.5  2.7 3.21 0.24            N v_r Na       
16598   09 15 16.9 +52 48 40.7 23.009 0.006 21.553 0.007 1  50.9  -68.1  2.4 2.22 0.06            N v_r Na Bright
16798   09 15 17.5 +52 48 32.7 22.361 0.006 20.841 0.007 1  68.8  -25.5  2.3 2.45 0.04            N Na Bright    
7035    09 15 17.9 +52 50 58.8 22.720 0.010 22.720 0.013 2  16.5                                  N G            
7917    09 15 19.8 +52 50 49.5 24.287 0.012 23.183 0.017 2  13.0  -40.1  4.8           -1.51 0.23 Y              
4144    09 15 20.7 +52 51 45.9 24.678 0.024 23.047 0.040 2  16.9                                  N G            
14901   09 15 21.3 +52 49 31.9 24.908 0.025 23.561 0.028 2   8.6                                  N G            
4415    09 15 21.6 +52 51 38.8 22.640 0.005 21.627 0.008 2  42.9 -193.9  3.0                      N v_r Bright   
3988    09 15 22.8 +52 51 50.5 24.256 0.018 22.515 0.031 2  32.0                                  N Bright G     
12620   09 15 23.0 +52 50 03.1 23.671 0.014 22.793 0.021 2  13.6                                  N G            
6707    09 15 24.0 +52 51 02.9 21.580 0.005 20.102 0.005 1  59.5 -124.4  2.2 1.05 0.03            N v_r Na Bright
2109    09 15 24.4 +52 53 03.5 24.621 0.017 23.229 0.016 1  17.1  -43.0  3.2 2.36 0.19            N Na           
11073   09 15 24.9 +52 50 19.2 23.932 0.010 22.749 0.011 2  14.8  -30.4  4.0           -1.68 0.22 Y              
2411    09 15 27.5 +52 52 51.4 24.584 0.017 23.091 0.018 1  12.1  -82.9  3.7 2.10 0.29            N v_r Na       
3018    09 15 31.3 +52 52 25.4 23.715 0.009 22.840 0.014 2  17.2  -69.0  4.5                      N v_r          
4974    09 15 32.7 +52 51 27.7 24.963 0.022 23.438 0.021 2  14.2  -30.7  5.0 1.56 0.31            N Na           
7245    09 15 33.6 +52 50 57.0 24.142 0.028 23.136 0.042 2  23.2                                  N G            
17428   09 15 36.7 +52 48 05.5 23.561 0.012 23.033 0.022 1  14.4                                  N G            
12458   09 15 37.3 +52 50 05.1 20.163 0.003 18.874 0.007 2 133.8                                  N Bright Bad   
16646   09 15 37.4 +52 48 38.6 24.877 0.025 23.099 0.035 1  19.5                                  N G            
16000   09 15 39.5 +52 49 04.7 23.648 0.009 22.359 0.010 2  52.7  -22.4  2.3 2.10 0.06            N Na Bright    
10973   09 15 41.0 +52 50 20.6 24.301 0.011 23.191 0.014 2  15.2   -8.3  3.5           -1.26 0.22 Y              
11786   09 15 42.0 +52 50 11.9 24.024 0.011 22.922 0.014 2  18.6  -28.4  4.0           -1.52 0.22 Y              
9654    09 15 43.0 +52 50 32.9 24.201 0.013 23.193 0.017 2  14.2  -22.0  5.1           -1.73 0.24 Y              
4352    09 15 44.2 +52 51 41.4 22.203 0.005 21.673 0.008 2  39.3  -69.8  2.8                      N v_r Bright   
15372   09 15 44.4 +52 49 22.2 24.405 0.028 23.115 0.042 2  29.0                                  N G            
6832    09 15 45.5 +52 51 01.7 24.016 0.011 22.966 0.014 2  14.8  -28.9  4.1           -2.38 0.30 Y              
11832   09 15 47.0 +52 50 11.7 24.252 0.011 23.272 0.017 2   9.1  -21.5  8.1                      Y              
16528   09 15 47.2 +52 48 43.9 25.444 0.030 23.784 0.031 2  14.3                                  N G            
14150   09 15 48.0 +52 49 45.4 23.903 0.011 22.932 0.015 2  13.5  -41.6  4.7           -1.51 0.24 Y              
15086   09 15 48.7 +52 49 28.8 24.173 0.013 22.776 0.013 2  18.6  -28.3  3.1           -1.47 0.22 Y              
14111   09 15 49.2 +52 49 46.1 24.462 0.014 23.427 0.019 2  10.4  -20.5  6.5           -1.56 0.24 Y              
13105   09 15 50.0 +52 49 58.4 23.830 0.012 22.686 0.015 2  23.8   -6.7  3.3           -2.72 0.26 Y              
12294   09 15 50.7 +52 50 07.0 24.483 0.014 23.397 0.019 2  11.8  -35.0  4.2           -0.86 0.22 Y              
11104   09 15 51.2 +52 50 19.4 24.060 0.011 22.797 0.013 2  17.8  -42.9  3.2           -1.72 0.23 Y              
9721    09 15 51.7 +52 50 32.4 24.222 0.017 22.966 0.017 2  14.8  -32.3  3.0           -1.08 0.22 Y              
12275   09 15 52.4 +52 50 07.2 24.101 0.015 22.882 0.013 2  14.6  -22.4  3.6           -1.46 0.23 Y              
11247   09 15 52.8 +52 50 17.8 22.237 0.008 21.793 0.011 2  27.4 -165.6  4.3                      N v_r Bright   
10283   09 15 53.2 +52 50 27.4 24.062 0.014 22.605 0.015 2  38.9  +14.8  2.4 2.59 0.10            N v_r Na       
7935    09 15 53.5 +52 50 50.0 23.978 0.015 22.943 0.019 2  15.1  -27.6  4.7                      Y              
8176    09 15 54.1 +52 50 47.7 24.348 0.023 23.249 0.029 2  10.0  -29.7  4.9           -1.02 0.23 Y              
11089   09 15 54.8 +52 50 19.7 24.186 0.015 22.897 0.020 2  13.7  -27.3  3.9           -0.93 0.22 Y              
8897    09 15 55.2 +52 50 40.4 24.015 0.020 23.083 0.024 2  12.4  -50.1  4.3           -1.12 0.23 Y              
12717   09 15 56.0 +52 50 02.7 23.944 0.018 22.631 0.025 2  15.7  -17.8  3.9           -2.85 0.30 Y              
10534   09 15 56.3 +52 50 25.2 24.009 0.019 22.756 0.019 2  17.4  -34.7  3.2           -1.22 0.22 Y              
4591    09 15 56.8 +52 51 35.8 23.971 0.014 22.674 0.013 2  20.7  -39.2  2.9           -1.66 0.23 Y              
13321   09 15 57.0 +52 49 56.0 23.932 0.016 22.871 0.023 2  16.1  -26.3  4.2           -1.94 0.25 Y              
9265    09 15 57.8 +52 50 36.7 24.232 0.022 22.857 0.020 2  16.6  -40.3  3.4           -1.49 0.22 Y              
7221    09 15 58.1 +52 50 57.7 23.676 0.018 22.601 0.027 2  17.1  -36.3  3.5           -1.24 0.22 Y              
8862    09 15 58.8 +52 50 40.8 24.091 0.022 23.109 0.028 2  12.2  -27.0  4.2           -0.97 0.23 Y              
11997   09 15 59.5 +52 50 10.3 24.044 0.019 22.956 0.019 2  14.4  -25.4  3.9           -1.62 0.24 Y              
11163   09 15 60.0 +52 50 18.8 23.735 0.021 21.837 0.016 2   9.0  -11.5  2.3                      Y              
6028    09 16 00.0 +52 51 11.9 24.267 0.031 23.340 0.044 2   9.0  -24.8  5.7           -1.17 0.24 Y              
9378    09 16 00.8 +52 50 35.8 23.758 0.018 22.603 0.021 2  19.1  -26.2  2.7           -1.25 0.22 Y              
4948    09 16 01.6 +52 51 28.7 24.086 0.011 22.942 0.015 2  17.4  -35.8  3.6           -1.72 0.23 Y              
12950   09 16 01.6 +52 50 00.3 23.770 0.017 22.683 0.022 2  11.8  -25.6  3.3           -0.76 0.22 Y              
5337    09 16 03.0 +52 51 21.7 23.763 0.013 22.554 0.013 2  12.4  -46.5  3.8           -1.35 0.23 Y              
13043   09 16 03.2 +52 49 59.3 24.313 0.020 22.938 0.021 1   8.1  -19.9  3.4           -0.05 0.22 Y              
7296    09 16 03.7 +52 50 56.9 24.266 0.030 23.183 0.033 1   7.2  -31.2  6.0           -0.84 0.25 Y              
5519    09 16 04.6 +52 51 19.0 24.215 0.018 23.164 0.022 2  10.4  -35.9  5.1           -1.05 0.23 Y              
12844   09 16 04.7 +52 50 01.5 23.979 0.013 22.932 0.016 1   7.7  -31.2  5.7           -1.49 0.30 Y              
11816   09 16 05.6 +52 50 12.1 24.146 0.027 23.124 0.037 1   7.1  -16.7  9.5           -1.41 0.25 Y              
13480   09 16 06.2 +52 49 54.1 23.988 0.016 22.768 0.018 1  11.6  -41.1  3.8           -1.76 0.24 Y              
9565    09 16 06.5 +52 50 34.0 24.260 0.026 22.934 0.030 1  11.4  -19.0  3.5           -0.67 0.22 Y              
7852    09 16 07.4 +52 50 50.9 23.273 0.012 22.242 0.013 2  22.7   -2.7  2.6                      N v_r Bright   
14306   09 16 07.4 +52 49 43.4 24.294 0.018 23.267 0.020 2  10.3   -9.3  6.7           -2.40 0.35 Y              
5416    09 16 07.6 +52 51 20.5 24.075 0.019 23.056 0.025 2  12.5  -11.8  4.4           -1.49 0.23 Y              
5554    09 16 08.1 +52 51 18.4 24.215 0.019 23.023 0.019 2  13.8  -20.9  3.5           -0.70 0.22 Y              
8116    09 16 08.9 +52 50 48.4 23.447 0.016 22.124 0.018 2  31.0  -42.5  2.3                      N Bright       
13658   09 16 09.8 +52 49 52.2 24.081 0.012 23.012 0.014 2  14.0   -5.0  4.6           -1.75 0.24 Y              
13756   09 16 10.4 +52 49 51.0 24.155 0.015 22.749 0.013 2  36.1  -25.8  2.5 3.02 0.18            N Na           
5747    09 16 10.7 +52 51 15.6 24.532 0.018 23.403 0.020 2  10.2  -22.6  4.6           -1.94 0.29 Y              
13493   09 16 10.9 +52 49 54.1 24.243 0.017 23.308 0.022 2  10.3  -36.3  4.0           -0.89 0.23 Y              
5313    09 16 11.2 +52 51 22.2 24.337 0.017 23.262 0.020 2  10.4  -25.1  6.4           -2.09 0.31 Y              
3252    09 16 11.2 +52 52 17.7 23.875 0.011 22.924 0.015 2  13.9  -38.9  3.7           -1.52 0.24 Y              
13961   09 16 12.9 +52 49 48.2 23.898 0.014 22.840 0.017 2  15.4  -16.8  4.4           -1.93 0.26 Y              
12752   09 16 13.3 +52 50 02.6 24.192 0.016 22.819 0.014 2  17.4  -32.2  3.4           -1.63 0.23 Y              
10793   09 16 13.7 +52 50 22.6 23.748 0.015 22.673 0.018 2  20.9  -44.3  3.1           -1.61 0.22 Y              
6192    09 16 13.8 +52 51 09.7 24.087 0.015 23.205 0.022 2  12.4  -31.6  7.0           -2.51 0.39 Y              
8445    09 16 14.6 +52 50 45.0 23.290 0.010 22.422 0.012 2  25.1  -48.2  3.3           -1.66 0.23 Y              
15434   09 16 15.9 +52 49 20.7 25.446 0.039 23.380 0.042 2  23.3                                  N G            
6113    09 16 16.0 +52 51 10.8 24.286 0.015 23.182 0.015 1  11.3  -28.3  3.9           -1.39 0.23 Y              
8979    09 16 17.2 +52 50 39.7 24.443 0.017 23.326 0.020 2  10.0  -27.3  5.1           -1.25 0.24 Y              
9994    09 16 17.8 +52 50 30.2 24.024 0.012 22.861 0.015 2  17.2  -24.0  3.3           -1.53 0.22 Y              
13906   09 16 18.7 +52 49 48.9 22.701 0.007 21.354 0.008 2  66.1  +30.1  2.3 1.59 0.04            N v_r Na Bright
15285   09 16 19.4 +52 49 25.0 24.005 0.013 22.961 0.014 2  14.6  -30.9  5.8           -2.20 0.27 Y              
10747   09 16 19.6 +52 50 23.1 23.743 0.011 22.365 0.010 2  45.4  -61.5  2.4 1.78 0.10            N v_r Na Bright
7392    09 16 19.8 +52 50 56.0 24.335 0.015 23.322 0.018 2  10.0  -62.4  5.7                      N v_r          
8708    09 16 20.7 +52 50 42.4 24.003 0.012 22.852 0.014 2  17.2  -27.0  3.7           -1.86 0.23 Y              
7689    09 16 21.2 +52 50 52.7 24.092 0.012 23.061 0.016 2  15.9  -36.5  4.2           -1.79 0.24 Y              
8698    09 16 22.8 +52 50 42.5 24.350 0.014 23.269 0.017 2  12.9  -40.1  3.7           -1.28 0.23 Y              
8834    09 16 23.4 +52 50 41.1 24.288 0.016 23.261 0.018 2  10.3  -30.6  5.5           -2.74 0.43 Y              
5875    09 16 23.9 +52 51 13.9 23.842 0.011 22.609 0.013 2  20.0  -60.8  3.3                      N v_r          
15634   09 16 25.3 +52 49 15.0 25.335 0.053 23.692 0.046 2  19.9                                  N G            
7557    09 16 26.6 +52 50 54.1 24.218 0.013 23.242 0.017 2  14.1                                  N Bad          
1499    09 16 28.5 +52 53 31.4 24.938 0.027 23.262 0.032 1   8.5                                  N Bad          
13649   09 16 28.8 +52 49 52.3 23.118 0.009 21.759 0.009 2  52.2  -46.9  2.4 0.92 0.14            N Bright       
15626   09 16 29.8 +52 49 15.2 24.552 0.021 23.344 0.022 2   8.7  +51.9  8.6                      N v_r          
9911    09 16 30.2 +52 50 30.9 22.457 0.006 21.047 0.007 1  53.5   -1.0  2.3 1.09 0.05            N v_r Na Bright
8079    09 16 30.7 +52 50 48.8 24.113 0.012 23.201 0.018 1   4.5                                  N Bad          
10561   09 16 32.3 +52 50 25.0 24.202 0.015 23.336 0.021 2   9.4  -16.1  6.1           -1.40 0.26 Y              
4422    09 16 33.6 +52 51 39.5 24.397 0.023 23.209 0.040 1  19.1                                  N G            
5386    09 16 34.3 +52 51 20.9 24.150 0.013 22.986 0.018 2   4.8                                  N Bad          
4864    09 16 34.7 +52 51 30.1 21.424 0.005 19.990 0.006 2 101.2                                  N Bright Bad   
2149    09 16 34.8 +52 53 02.6 23.529 0.019 22.657 0.027 2  13.1                                  N G            
3631    09 16 37.0 +52 52 02.7 24.145 0.022 22.626 0.032 2  24.2                                  N G            
1167    09 16 37.5 +52 53 47.8 24.550 0.032 22.810 0.033 1  14.3                                  N G            
8975    09 16 38.3 +52 50 39.7 23.465 0.012 22.546 0.014 2  17.2 -115.2  3.5                      N v_r          
8693    09 16 39.2 +52 50 42.5 24.133 0.014 23.159 0.014 1  10.5  -27.6  5.5           -1.65 0.27 Y              
2292    09 16 39.7 +52 52 57.5 23.403 0.010 22.023 0.009 2  63.0  -98.7  2.3 1.99 0.04            N v_r Na Bright
1704    09 16 41.3 +52 53 20.5 19.436 0.004 19.132 0.005 1 114.2   -0.7  2.2 0.20 0.02            N v_r Bright   
13380   09 16 43.6 +52 49 55.5 24.011 0.013 23.217 0.018 2   7.6  -30.5  6.7                      Y              
6925    09 16 43.9 +52 51 00.8 23.529 0.019 22.957 0.030 2  11.6                                  N Bad          
5090    09 16 46.3 +52 51 25.8 23.911 0.012 22.925 0.013 2  15.6  -31.1  4.2           -1.94 0.28 Y              
1953    09 16 46.5 +52 53 09.5 19.644 0.004 18.887 0.004 1   2.0                                  N Bright Bad   
2893    09 16 49.0 +52 52 30.8 24.012 0.013 22.696 0.014 1  27.9  +42.6  2.7 2.15 0.13            N v_r Na       
1861    09 16 49.2 +52 53 14.3 20.638 0.004 19.312 0.006 1  70.5  -21.9  2.2 2.51 0.02            N Na Bright    
5221    09 16 50.8 +52 51 23.4 24.075 0.016 23.175 0.019 2  11.0  -50.3  6.0           -2.51 0.44 Y              
13539   09 16 52.1 +52 49 53.5 24.960 0.030 23.588 0.027 2  25.6  +29.1  3.1 4.13 0.19            N v_r Na       
6304    09 16 52.4 +52 51 08.1 23.959 0.020 23.167 0.032 2  11.1                                  N G            
14107   09 16 54.4 +52 49 46.5 24.730 0.035 23.184 0.059 2  25.5                                  N G            
9754    09 16 54.8 +52 50 32.1 22.726 0.007 21.306 0.008 2  60.6                                  N Bright Bad   
3503    09 16 55.2 +52 52 06.7 23.841 0.011 22.655 0.013 1  13.1  -35.5  5.5           -1.84 0.24 Y              
5248    09 16 56.7 +52 51 22.8 24.212 0.014 23.310 0.017 1   7.2   +0.1 13.1                      N v_r          
3751    09 16 58.7 +52 51 58.3 22.730 0.007 21.883 0.008 1  23.8  -77.3  4.9                      N v_r Bright   
3441    09 16 60.0 +52 52 09.2 23.296 0.016 22.729 0.026 1   4.1                                  N Bad          

